Precomputing Datalog evaluation plans in large-scale scenarios

With the more and more growing demand for semantic Web services over large databases, an efficient evaluation of Datalog queries is arousing a renewed interest among researchers and industry experts. In this scenario, to reduce memory consumption and possibly optimize execution times, the paper proposes novel techniques to determine an optimal indexing schema for the underlying database together with suitable body-orderings for the Datalog rules. The new approach is compared with the standard execution plans implemented in DLV over widely used ontological benchmarks. The results confirm that the memory usage can be significantly reduced without paying any cost in efficiency. This paper is under consideration in Theory and Practice of Logic Programming (TPLP).

==> figures/mem-cactus.dat <==
label noplanner   planner
1	4665.5	4665.5
2	4665.6	4665.5
3	4665.7	4665.6
4	4740.6	4665.6
5	4745.3	4665.7
6	4749.3	4744
7	4788.1	4744.3
8	4961.2	4746
9	4970.7	4746.1
10	5098.4	4750.7
11	5111.8	4790.6
12	5199.2	4920.8
13	5329.1	4952.4
14	5390.1	4961.4
15	5642.8	5100.9
16	6147.1	5110.2
17	6384.5	5115.7
18	6385.6	5402.7
19	6807.2	5614.3
20	6996.8	5696.8
21	7352.1	5803.1
22	7725.1	5856.3
23	8170.3	6140
24	8233.8	6154.2
25	8233.8	8233.7
26	8233.9	8233.7
27	8755.3	8233.8
28	8854.3	8233.8
29	8901.6	8233.9
30	8980.1	8509.2
31	9194.5	8755.2
32	9314.8	8804.9
33	9314.9	8977.7
34	9314.9	9096.7
35	9435	9314.8
36	9440.1	9314.8
37	9445.3	9314.8
38	9521.2	9314.8
39	9599.1	9314.9
40	9710.1	9429.8
41	9966.5	9432.5
42	10001.7	9433.2
43	10043.3	9438.2
44	10135.2	9444.1
45	10207.2	9589.5
46	10336.5	9604.4
47	10446.1	9792.2
48	10661.7	9929.2
49	10750.7	9949
50	10806.4	10178.5
51	11401.7	10183.9
52	12321.2	10191.6
53	12920.6	10773.4
54	12968.3	10784
55	13582	11225.4
56	14134.8	11460.5
57	14791.9	11550.6
58	15394.2	11635.6
59	16322.3	12281.6
60	16366.3	12287.7
61	16366.4	16366.2
62	16434.4	16366.3
63	17678.2	16366.4
64	17684.5	16366.4
65	17794.4	16438.6
66	18041.9	16990.3
67	18360.5	17578.5
68	18637.5	17591.2
69	18655.8	17953.3
70	18667.7	18150.3
71	18867.3	18637.6
72	18874.5	18637.6
73	18875.5	18654.6
74	19078.3	18654.8
75	19126	18664.7
76	19549.5	18864.8
77	20005.7	18869.1
78	20169	18869.5
79	20226	18872.9
80	20234.8	18874.6
81	20493.1	19070
82	20746.9	19290.9
83	20979.1	19655.5
84	21600.8	19928.6
85	21647.1	19982.9
86	21703.6	20379.2
87	22799.4	20406.3
88	24695.8	20407.8
89	25952.4	21590.5
90	25994.6	21640.6
91	27199.8	22722.4
92	28352	23074
93	29636.2	23242.5
94	30837.8	23292
95	32891.7	24582.6
96	35476.4	24645.8
97	37677.9	36347.9
98	37682.1	37676.3
99	37682.2	37678.4
100	39226.4	37683.3
101	40610.4	37685.1
102	42084.4	37690.5
103	51935.1	38707.6
104	51938.6	40771.9
105	54564.4	40817.1
106	56785.4	45812.6
107	59330.8	46071.4
108	61869.9	46539.5
109	65758.2	46540.8
110	70943.3	49113.4
111	81439.9	72733.3
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		
		


==> figures/memLUBM-LUTZ.dat <==
label   noplanner   planner
q2	6342.14	6345.12
q7	6344.52	6344.7
q5	6359.92	6361.74
q3	6787.22	6344.4
q4	6834.76	6787.22
q9	6965.38	6344.42
q6	7041.62	6789.86
q11	7315.06	6595.4
q10	7362.28	7394.62
q8	7768.58	6960.56
q1	8369.7	8348.16


==> figures/memLUBM.dat <==
label   noplanner   planner
q1	17683.28	18098.38
q11	17685.00	17682.50
q14	17685.50	17687.48
q3	18318.53	17684.10
q2	19677.20	17680.08
q6	24309.58	21624.78
q9	24310.35	21831.18
q10	25538.35	21343.68
q7	26567.25	21734.83
q12	27777.75	19130.75
q5	28956.75	17684.20
q13	30785.63	19107.63
q8	33251.45	23032.95
q4	38102.88	34082.05



==> figures/time-cactus.dat <==
label noplanner   planner
1	0.104	0.104
2	0.104	0.104
3	0.104	0.104
4	0.104	0.104
5	0.104	0.104
6	0.104	0.104
7	0.104	0.104
8	0.105	0.105
9	0.215	0.113
10	0.326	0.326
11	0.435	0.436
12	0.435	0.436
13	0.436	0.436
14	0.436	0.436
15	0.436	0.436
16	0.437	0.437
17	0.547	0.557
18	0.656	0.657
19	0.767	0.767
20	0.767	0.767
21	0.768	0.767
22	0.768	0.767
23	0.768	0.771
24	0.877	0.771
25	0.987	0.988
26	0.988	1.198
27	1.196	1.198
28	1.197	1.199
29	1.197	1.199
30	1.197	1.199
31	1.198	1.199
32	1.409	1.207
33	1.41	1.409
34	1.412	1.409
35	1.412	1.41
36	1.416	1.411
37	1.619	1.412
38	1.619	1.619
39	1.619	1.619
40	1.62	1.62
41	1.83	1.635
42	1.842	1.838
43	2.039	2.253
44	2.039	2.463
45	2.462	2.464
46	2.463	2.466
47	3.097	3.516
48	3.521	3.517
49	3.937	4.36
50	3.938	4.779
51	173.303	173.513
52	189.01	185.124
53	197.693	191.555
54	204.068	193.768
55	216.834	196.832
56	217.916	219.214
57	225.152	238.348
58	242.285	240.592
59	244.314	240.692
60	244.624	242.292
61	249.882	249.05
62	250.376	250.589
63	251.488	254.97
64	267.331	260.698
65	277.264	261.907
66	281.448	262.148
67	284.349	263.855
68	293.941	265.52
69	295.15	267.367
70	296.783	269.629
71	299.013	270.85
72	307.062	275.108
73	323.688	282.358
74	323.736	311.594
75	342.668	320.905
76	350.038	328.029
77	353.286	344.603
78	364.087	354.323
79	365.449	363.064
80	382.244	364.315
81	383.652	366.89
82	398.412	386.629
83	415.684	390.563
84	417.009	403.732
85	427.821	409.039
86	431.023	410.789
87	432.47	412.814
88	450.122	426.533
89	457.777	436.64
90	461.853	438.108
91	463.901	442.319
92	478.292	473.383
93	488.707	496.2
94	495.949	503.834
95	513.627	504.373
96	515.492	504.958
97	515.496	505.121
98	521.097	506.315
99	525.183	531.523
100	549.839	539.752
101	565.926	539.946
102	580.752	541.07
103	609.927	543.886
104	611.392	548.694
105	614.882	553.892
106	619.871	557.322
107	624.153	582.544
108	638.18	602.357
109	681.43	639.355
110	685.306	648.887
111	688.809	682.172
112	724.506	682.287
113	747.484	724.682
114	767.915	752.703
115	771.32	753.703
116	795.796	768.8
117	839.552	770.537
118	851.471	818.548
119	868.013	847.172
120	892.087	855.194
121	900.328	858.259
122	909.281	873.999
123	911.299	912.122
124	960.305	925.426
125	966.403	938.189
126	982.651	943.141
127	1008.456	976.773
128	1029.207	1037.161
129	1038.335	1048.495
130	1055.725	1049.278
131	1069.163	1060.286
132	1079.759	1066.607
133	1081.096	1068.694
134	1088.022	1122.685
135	1095.085	1124.846
136	1137.703	1128.11
137	1231.035	1131.272
138	1248.325	1132.159
139	1259.85	1132.387
140	1266.022	1148.509
141	1276.306	1170.834
142	1287.928	1183.751
143	1298.949	1219.228
144	1342.988	1237.649
145	1440.196	1335.76
146	1460.484	1373.571
147	1487.398	1407.215
148	2288.148	2260.453
149	2536.46	2283.28
150	2913.405	2403.269
151	2914.094	2408.886
152	2943.691	2467.174
153	2946.818	2487.801
154	3004.945	2522.588
155	3109.223	2527.466
156	3367.335	2529.879
157	3381.076	2572.537
158	4739.405	2841.937
159	5950.205	3017.883
160	6551.862	3115.418
161	7081.088	4230.633


==> figures/timeLUBM-LUTZ.dat <==
label   noplanner   planner
q7	219.15	218.20
q2	237.25	232.24
q5	246.67	240.60
q4	249.86	240.43
q9	260.12	247.42
q3	268.90	274.70
q6	273.83	258.81
q11	288.08	280.95
q10	289.85	283.63
q8	293.97	284.52
q1	353.88	328.94



==> figures/timeLUBM.dat <==
label   noplanner   planner
q11	1016.69	1014.10
q14	1122.83	1080.39
q10	1271.19	1101.55
q12	1275.24	1115.07
q13	1281.30	1129.73
q7	1284.16	1124.31
q5	1303.48	1087.97
q8	1349.36	1162.35
q9	1464.82	1326.15
q6	1485.75	1383.24
q3	1643.14	1026.31
q1	1949.24	1526.94
q4	2250.26	1241.08
q2	2292.53	1121.70

